Scaling Laws for Embedding Dimension in Information Retrieval

Dense retrieval, which encodes queries and documents into a single dense vector, has become the dominant neural retrieval approach due to its simplicity and compatibility with fast approximate nearest neighbor algorithms. As the tasks dense retrieval performs grow in complexity, the fundamental limitations of the underlying data structure and similarity metric -- namely vectors and inner-products -- become more apparent. Prior recent work has shown theoretical limitations inherent to single vectors and inner-products that are generally tied to the embedding dimension. Given the importance of embedding dimension for retrieval capacity, understanding how dense retrieval performance changes as embedding dimension is scaled is fundamental to building next generation retrieval models that balance effectiveness and efficiency. In this work, we conduct a comprehensive analysis of the relationship between embedding dimension and retrieval performance. Our experiments include two model families and a range of model sizes from each to construct a detailed picture of embedding scaling behavior. We find that the scaling behavior fits a power law, allowing us to derive scaling laws for performance given only embedding dimension, as well as a joint law accounting for embedding dimension and model size. Our analysis shows that for evaluation tasks aligned with the training task, performance continues to improve as embedding size increases, though with diminishing returns. For evaluation data that is less aligned with the training task, we find that performance is less predictable, with performance degrading with larger embedding dimensions for certain tasks. We hope our work provides additional insight into the limitations of embeddings and their behavior as well as offers a practical guide for selecting model and embedding dimension to achieve optimal performance with reduced storage and compute costs.

==> plot_data/dim_only_hero/msmarco_dev_bert_l8.dat <==
32      0.14737368986254132
64      0.06019364871600326
128     0.03384647714028327
256     0.02732966052789423
512     0.02484588451493306
1024    0.02320887320199692
2048    0.023441681514612442
4096    0.024444443789686597
8192    0.022776182128996885

==> plot_data/dim_only_hero/msmarco_dev_ettin_l19.dat <==
x       y
128     0.07939574900196374
256     0.0684215041985908
512     0.0646450996753383
1024    0.06146095012728942
2048    0.059885345486817655
4096    0.05918511865899575
8192    0.05798212717667438

==> plot_data/dim_only_hero/trec_dl_bert_l8.dat <==
x y
32      1.2678073494262907
64      0.678698278239339
128     0.4513144632107665
256     0.3804712473636677
512     0.36124749004672735
1024    0.3523164922079982
2048    0.3454029596348758
4096    0.34237980032814735
8192    0.33486362457202423

==> plot_data/dim_only_hero/trec_dl_ettin_l19.dat <==
x       y
128     0.8474923156937858
256     0.7845347757787893
512     0.7493467474534402
1024    0.7175804755491234
2048    0.707602740436951
4096    0.7088177816273029
8192    0.6943004360586047
